Did the Gaia Enceladus/Sausage merger form the Milky Way's bar?

The Milky Way's last significant merger, the Gaia Enceladus/Sausage (GES), is thought to have taken place between 8-11 Gyr ago. Recent studies in the literature suggest that the bar of the Milky Way is rather old, indicating that it formed at a similar epoch to the GES merger. We investigate the possible link between these events using one of the Auriga cosmological simulations which has salient features in common with the Milky Way, including a last significant merger with kinematic signatures resembling that of the GES. In this simulation, the GES-like merger event triggers tidal forces on the disc, gas inflows and a burst of star formation, with the formation of a bar occuring within 1 Gyr of the first pericentre. To highlight the effects of the merger, we rerun the simulation from z=4 with the progenitors of the GES-like galaxy removed well before the merger time. The consequence is a delay in bar formation by around 2 Gyr, and this new bar forms without any significant external perturbers. We conclude that this Milky Way-like simulation shows a route to the real Milky Way's bar forming around the epoch of the GES merger due to tidal forces on its first pericentre. We explore all Auriga galaxies with GES-like merger events, and find that those with stellar mass ratios below 10% form bars within 1 Gyr of the merger, while bar formation is delayed in the more massive merger scenarios. These include the 4 oldest bars in the simulation suite. Lastly, we note some later morphological differences between the disc of the original simulation and our rerun, in particular that the latter does not grow radially for the final 7 Gyr. Our study suggests that the GES may therefore be responsible for the formation of the Milky Way's bar, as well as for the build-up of its extended disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
